Machine learning assisted tracking of magnetic objects using quantum diamond magnetometry

Remote magnetic sensing can be used to monitor the position of objects in real-time, enabling ground transport monitoring, underground infrastructure mapping and hazardous detection. However, magnetic signals are typically weak and complex, requiring sophisticated physical models to analyze them and a detailed knowledge of the system under study, factors that are frequently unavailable. In this work, we provide a solution to these limitations by demonstrating a Machine Learning (ML) method that can be trained exclusively on experimental data, without the need of any physical model, to predict the position of a magnetic target in real-time. The target can be any object with a magnetic signal above the floor noise, and in this case we use a quantum diamond magnetometer to track variations of few hundreds of nanoteslas produced by an elevator moving along a single axis. The one-dimensional movement is a simple yet challenging scenario, resembling realistic environments such as high buildings, tunnels or train circuits, and is the first step towards building broader applications. Our ML algorithm can be trained in approximately 40 min, achieving over 80% accuracy in predicting the target's position at a rate of 10 Hz, for a positional error tolerance of 30 cm, which is a precise distance compared to the 4-meter spacing between parking levels. Our results open up the possibility to apply this ML method more generally for real-time monitoring of magnetic objects, which will broaden the scope of magnetic detection applications.

==> bibliography.txt <==
% $ biblatex auxiliary file $
% $ biblatex bbl format version 3.3 $
% Do not modify the above lines!
%
% This is an auxiliary file used by the 'biblatex' package.
% This file may safely be deleted. It will be recreated by
% biber as required.
%
\begingroup
\makeatletter
\@ifundefined{ver@biblatex.sty}
  {\@latex@error
     {Missing 'biblatex' package}
     {The bibliography requires the 'biblatex' package.}
      \aftergroup\endinput}
  {}
\endgroup


\refsection{0}
  \datalist[entry]{none/global//global/global/global}
    \entry{Sun2022RSOD:Monitoring}{article}{}{}
      \name{author}{5}{}{%
        {{hash=a4f1db50ce07b8d5024ad00d3a26c9a5}{%
           family={Sun},
           familyi={S\bibinitperiod},
           given={Wei},
           giveni={W\bibinitperiod}}}%
        {{hash=87a7ff82afa3f240bb456eb07d104960}{%
           family={Dai},
           familyi={D\bibinitperiod},
           given={Liang},
           giveni={L\bibinitperiod}}}%
        {{hash=2de27d5f9f33712df2862197178d44ba}{%
           family={Zhang},
           familyi={Z\bibinitperiod},
           given={Xiaorui},
           giveni={X\bibinitperiod}}}%
        {{hash=97edc631994dd9b55aa89c4a40ba3fee}{%
           family={Chang},
           familyi={C\bibinitperiod},
           given={Pengshuai},
           giveni={P\bibinitperiod}}}%
        {{hash=6bc83ae65626741dbb1131b51f24c280}{%
           family={He},
           familyi={H\bibinitperiod},
           given={Xiaozheng},
           giveni={X\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Applied Intelligence}%
      }
      \strng{namehash}{467672cf195df5730f470d1806796ee2}
      \strng{fullhash}{bb32444dac0b6ac7a25d2125506ed9db}
      \strng{fullhashraw}{bb32444dac0b6ac7a25d2125506ed9db}
      \strng{bibnamehash}{bb32444dac0b6ac7a25d2125506ed9db}
      \strng{authorbibnamehash}{bb32444dac0b6ac7a25d2125506ed9db}
      \strng{authornamehash}{467672cf195df5730f470d1806796ee2}
      \strng{authorfullhash}{bb32444dac0b6ac7a25d2125506ed9db}
      \strng{authorfullhashraw}{bb32444dac0b6ac7a25d2125506ed9db}
      \field{extraname}{1}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{isbn}{1048902102}
      \field{issn}{15737497}
      \field{journaltitle}{Applied Intelligence}
      \field{number}{8}
      \field{title}{{RSOD: Real-time small object detection algorithm in UAV-based traffic monitoring}}
      \field{volume}{52}
      \field{year}{2022}
      \field{pages}{8448\bibrangedash 8463}
      \range{pages}{16}
      \verb{doi}
      \verb 10.1007/s10489-021-02893-3
      \endverb
      \keyw{Feature pyramid network,Small object detection,Squeeze-and-excitation attention mechanism,UAV}
    \endentry
    \entry{Ke2017Real-TimeVideos}{article}{}{}
      \name{author}{6}{}{%
        {{hash=a10dc3fa6ad54be59cdc054e19c8e139}{%
           family={Ke},
           familyi={K\bibinitperiod},
           given={Ruimin},
           giveni={R\bibinitperiod}}}%
        {{hash=1b6b60843377801f1185fe1d2f2ee8a7}{%
           family={Li},
           familyi={L\bibinitperiod},
           given={Zhibin},
           giveni={Z\bibinitperiod}}}%
        {{hash=bdee978cee611a58ab97517483410520}{%
           family={Kim},
           familyi={K\bibinitperiod},
           given={Sung},
           giveni={S\bibinitperiod}}}%
        {{hash=07386550fe28073b0e1c67cc21060756}{%
           family={Ash},
           familyi={A\bibinitperiod},
           given={John},
           giveni={J\bibinitperiod}}}%
        {{hash=c7f6a3d1688003e0a41e49e8ce85f01e}{%
           family={Cui},
           familyi={C\bibinitperiod},
           given={Zhiyong},
           giveni={Z\bibinitperiod}}}%
        {{hash=10823b6d64e8068836ff795955b9efb9}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={Yinhai},
           giveni={Y\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {IEEE}%
      }
      \strng{namehash}{6ccd40faadeef71d6290ffddcb75e361}
      \strng{fullhash}{d8d323ce62de02684854b748d80080f6}
      \strng{fullhashraw}{d8d323ce62de02684854b748d80080f6}
      \strng{bibnamehash}{6ccd40faadeef71d6290ffddcb75e361}
      \strng{authorbibnamehash}{6ccd40faadeef71d6290ffddcb75e361}
      \strng{authornamehash}{6ccd40faadeef71d6290ffddcb75e361}
      \strng{authorfullhash}{d8d323ce62de02684854b748d80080f6}
      \strng{authorfullhashraw}{d8d323ce62de02684854b748d80080f6}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{15249050}
      \field{journaltitle}{IEEE Transactions on Intelligent Transportation Systems}
      \field{number}{4}
      \field{title}{{Real-Time Bidirectional Traffic Flow Parameter Estimation from Aerial Videos}}
      \field{volume}{18}
      \field{year}{2017}
      \field{pages}{890\bibrangedash 901}
      \range{pages}{12}
      \verb{doi}
      \verb 10.1109/TITS.2016.2595526
      \endverb
      \keyw{Aerial video,motion-vector clustering,optical flow,traffic flow parameter estimation,traffic image analysis,unmanned aerial vehicle}
    \endentry
    \entry{Kays2015TerrestrialPlanet}{article}{}{}
      \name{author}{4}{}{%
        {{hash=36dbe409bb71f9b92ad058f19be8a3ac}{%
           family={Kays},
           familyi={K\bibinitperiod},
           given={Roland},
           giveni={R\bibinitperiod}}}%
        {{hash=e70bd987b5622bdcd93bb27be89eb5b5}{%
           family={Crofoot},
           familyi={C\bibinitperiod},
           given={Margaret\bibnamedelima C.},
           giveni={M\bibinitperiod\bibinitdelim C\bibinitperiod}}}%
        {{hash=20ac2735e7001c0b59816963e36a40ef}{%
           family={Jetz},
           familyi={J\bibinitperiod},
           given={Walter},
           giveni={W\bibinitperiod}}}%
        {{hash=02af1dbea7c010cf0c03b553153d77c3}{%
           family={Wikelski},
           familyi={W\bibinitperiod},
           given={Martin},
           giveni={M\bibinitperiod}}}%
      }
      \strng{namehash}{4a43396b9446d15397e965d56831d320}
      \strng{fullhash}{e39ca90ea05d410d5bc18c13084dec6e}
      \strng{fullhashraw}{e39ca90ea05d410d5bc18c13084dec6e}
      \strng{bibnamehash}{e39ca90ea05d410d5bc18c13084dec6e}
      \strng{authorbibnamehash}{e39ca90ea05d410d5bc18c13084dec6e}
      \strng{authornamehash}{4a43396b9446d15397e965d56831d320}
      \strng{authorfullhash}{e39ca90ea05d410d5bc18c13084dec6e}
      \strng{authorfullhashraw}{e39ca90ea05d410d5bc18c13084dec6e}
      \field{sortinit}{2}
      \field{sortinithash}{8b555b3791beccb63322c22f3320aa9a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{10959203}
      \field{journaltitle}{Science}
      \field{number}{6240}
      \field{title}{{Terrestrial animal tracking as an eye on life and planet}}
      \field{volume}{348}
      \field{year}{2015}
      \field{pages}{aaa2478}
      \range{pages}{-1}
      \verb{doi}
      \verb 10.1126/science.aaa2478
      \endverb
    \endentry
    \entry{Gariepy2016DetectionView}{article}{}{}
      \name{author}{5}{}{%
        {{hash=6c0bdbacb80b19f66c0c3765b928d112}{%
           family={Gariepy},
           familyi={G\bibinitperiod},
           given={Genevieve},
           giveni={G\bibinitperiod}}}%
        {{hash=232c00d9fa912bb1bdad4394b36c8d6b}{%
           family={Tonolini},
           familyi={T\bibinitperiod},
           given={Francesco},
           giveni={F\bibinitperiod}}}%
        {{hash=c1b6be89fbead8f2ae778776718a9b0f}{%
           family={Henderson},
           familyi={H\bibinitperiod},
           given={Robert},
           giveni={R\bibinitperiod}}}%
        {{hash=8afc48766fd112c7c7adb51ede416d5b}{%
           family={Leach},
           familyi={L\bibinitperiod},
           given={Jonathan},
           giveni={J\bibinitperiod}}}%
        {{hash=6c7d1da9bce7dc7502e2ac4ba55b82a3}{%
           family={Faccio},
           familyi={F\bibinitperiod},
           given={Daniele},
           giveni={D\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Nature Publishing Group}%
      }
      \strng{namehash}{158d1cf1f75550549906d8b4cfe4da0a}
      \strng{fullhash}{768dadf66f505a386b3bccec155c6d4a}
      \strng{fullhashraw}{768dadf66f505a386b3bccec155c6d4a}
      \strng{bibnamehash}{768dadf66f505a386b3bccec155c6d4a}
      \strng{authorbibnamehash}{768dadf66f505a386b3bccec155c6d4a}
      \strng{authornamehash}{158d1cf1f75550549906d8b4cfe4da0a}
      \strng{authorfullhash}{768dadf66f505a386b3bccec155c6d4a}
      \strng{authorfullhashraw}{768dadf66f505a386b3bccec155c6d4a}
      \field{sortinit}{3}
      \field{sortinithash}{ad6fe7482ffbd7b9f99c9e8b5dccd3d7}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{17494893}
      \field{journaltitle}{Nature Photonics}
      \field{number}{1}
      \field{title}{{Detection and tracking of moving objects hidden from view}}
      \field{volume}{10}
      \field{year}{2016}
      \field{pages}{23\bibrangedash 26}
      \range{pages}{4}
      \verb{doi}
      \verb 10.1038/nphoton.2015.234
      \endverb
    \endentry
    \entry{Ghafoor2019AnArchitecture}{article}{}{}
      \name{author}{2}{}{%
        {{hash=a04c57cba99a52828be398fa1e1700c1}{%
           family={Ghafoor},
           familyi={G\bibinitperiod},
           given={Huma},
           giveni={H\bibinitperiod}}}%
        {{hash=a37de3928bad1e02f150b13a30d323e7}{%
           family={Noh},
           familyi={N\bibinitperiod},
           given={Youngtae},
           giveni={Y\bibinitperiod}}}%
      }
      \strng{namehash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{fullhash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{fullhashraw}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{bibnamehash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{authorbibnamehash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{authornamehash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{authorfullhash}{f7bc1922536406fc6e04c1b31e6304d1}
      \strng{authorfullhashraw}{f7bc1922536406fc6e04c1b31e6304d1}
      \field{sortinit}{3}
      \field{sortinithash}{ad6fe7482ffbd7b9f99c9e8b5dccd3d7}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{21693536}
      \field{journaltitle}{IEEE Access}
      \field{title}{{An overview of next-generation underwater target detection and tracking: An integrated underwater architecture}}
      \field{volume}{7}
      \field{year}{2019}
      \field{pages}{98841\bibrangedash 98853}
      \range{pages}{13}
      \verb{doi}
      \verb 10.1109/ACCESS.2019.2929932
      \endverb
      \keyw{Internet of underwater things (IoUT),Ray tracing models,Underwater acoustic networks (UAN),Unmanned underwater vehicles (UUV)}
    \endentry
    \entry{Jiang2024Real-TimeSystem}{article}{}{}
      \name{author}{5}{}{%
        {{hash=695a0274f62e0f6370f8d8959a557c3a}{%
           family={Jiang},
           familyi={J\bibinitperiod},
           given={Yufeng},
           giveni={Y\bibinitperiod}}}%
        {{hash=06debc36f6b61a405e8f0da1c7ccd6ca}{%
           family={Chen},
           familyi={C\bibinitperiod},
           given={Wei},
           giveni={W\bibinitperiod}}}%
        {{hash=540fd7ad08a8ef19104f391d459eb321}{%
           family={Zhang},
           familyi={Z\bibinitperiod},
           given={Xue},
           giveni={X\bibinitperiod}}}%
        {{hash=1aafbdbd13c2d9a5aa9016059c099948}{%
           family={Zhang},
           familyi={Z\bibinitperiod},
           given={Xuejun},
           giveni={X\bibinitperiod}}}%
        {{hash=eeced4e72a550bd94645de9d607561d1}{%
           family={Yang},
           familyi={Y\bibinitperiod},
           given={Guowei},
           giveni={G\bibinitperiod}}}%
      }
      \strng{namehash}{a396ed86f4dd51d644a069f475efc84f}
      \strng{fullhash}{46760609496d7617196825502eed6fbc}
      \strng{fullhashraw}{46760609496d7617196825502eed6fbc}
      \strng{bibnamehash}{46760609496d7617196825502eed6fbc}
      \strng{authorbibnamehash}{46760609496d7617196825502eed6fbc}
      \strng{authornamehash}{a396ed86f4dd51d644a069f475efc84f}
      \strng{authorfullhash}{46760609496d7617196825502eed6fbc}
      \strng{authorfullhashraw}{46760609496d7617196825502eed6fbc}
      \field{sortinit}{3}
      \field{sortinithash}{ad6fe7482ffbd7b9f99c9e8b5dccd3d7}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{14248220}
      \field{journaltitle}{Sensors}
      \field{number}{3}
      \field{title}{{Real-Time Monitoring of Underground Miners’ Status Based on Mine IoT System}}
      \field{volume}{24}
      \field{year}{2024}
      \verb{doi}
      \verb 10.3390/s24030739
      \endverb
      \keyw{fatigue estimation,health monitoring,mine IoT,personnel positioning,wearable terminal}
    \endentry
    \entry{Bock2016Physical}{article}{}{}
      \name{author}{2}{}{%
        {{hash=8d7bb34a8e5b4b28fb2fb4f0b0dd1003}{%
           family={Bock},
           familyi={B\bibinitperiod},
           given={Yehuda},
           giveni={Y\bibinitperiod}}}%
        {{hash=77be65052eb6e079cd54f1709a62cd2d}{%
           family={Melgar},
           familyi={M\bibinitperiod},
           given={Diego},
           giveni={D\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {IOP Publishing}%
      }
      \strng{namehash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{fullhash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{fullhashraw}{3e135e24cec93512aa6d36549b502fd7}
      \strng{bibnamehash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{authorbibnamehash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{authornamehash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{authorfullhash}{3e135e24cec93512aa6d36549b502fd7}
      \strng{authorfullhashraw}{3e135e24cec93512aa6d36549b502fd7}
      \field{sortinit}{4}
      \field{sortinithash}{9381316451d1b9788675a07e972a12a7}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Reports on Progress in Physics}
      \field{number}{10}
      \field{title}{Physical applications of GPS geodesy: A review}
      \field{volume}{79}
      \field{year}{2016}
      \field{pages}{106801}
      \range{pages}{1}
    \endentry
    \entry{Langley2008PropagationSignals}{article}{}{}
      \name{author}{1}{}{%
        {{hash=f017e75b126d881cd4840c19d0b57899}{%
           family={Langley},
           familyi={L\bibinitperiod},
           given={Richard\bibnamedelima B.},
           giveni={R\bibinitperiod\bibinitdelim B\bibinitperiod}}}%
      }
      \strng{namehash}{f017e75b126d881cd4840c19d0b57899}
      \strng{fullhash}{f017e75b126d881cd4840c19d0b57899}
      \strng{fullhashraw}{f017e75b126d881cd4840c19d0b57899}
      \strng{bibnamehash}{f017e75b126d881cd4840c19d0b57899}
      \strng{authorbibnamehash}{f017e75b126d881cd4840c19d0b57899}
      \strng{authornamehash}{f017e75b126d881cd4840c19d0b57899}
      \strng{authorfullhash}{f017e75b126d881cd4840c19d0b57899}
      \strng{authorfullhashraw}{f017e75b126d881cd4840c19d0b57899}
      \field{sortinit}{5}
      \field{sortinithash}{20e9b4b0b173788c5dace24730f47d8c}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{GPS for Geodesy}
      \field{title}{{Propagation of the GPS signals}}
      \field{volume}{2}
      \field{year}{2008}
      \field{pages}{103\bibrangedash 140}
      \range{pages}{38}
      \verb{doi}
      \verb 10.1007/bfb0117680
      \endverb
    \endentry
    \entry{Hewawasam2019ComparativeEnvironment}{article}{}{}
      \name{author}{4}{}{%
        {{hash=6c07d1596982a2e22ba788f94986ea47}{%
           family={Hewawasam},
           familyi={H\bibinitperiod},
           given={H.\bibnamedelimi S.},
           giveni={H\bibinitperiod\bibinitdelim S\bibinitperiod}}}%
        {{hash=dd4a3e523027b240d8a9d9365d77f513}{%
           family={Ibrahim},
           familyi={I\bibinitperiod},
           given={M.\bibnamedelimi Yousef},
           giveni={M\bibinitperiod\bibinitdelim Y\bibinitperiod}}}%
        {{hash=e7cf2c0203a318fae285015538c4ba25}{%
           family={Kahandawa},
           familyi={K\bibinitperiod},
           given={Gayan},
           giveni={G\bibinitperiod}}}%
        {{hash=65fd46e514dfb8fb2a7fd47648e33a7a}{%
           family={Choudhury},
           familyi={C\bibinitperiod},
           given={T.\bibnamedelimi A.},
           giveni={T\bibinitperiod\bibinitdelim A\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {IEEE}%
      }
      \strng{namehash}{0b42cda209d4a15f09923550e6efead5}
      \strng{fullhash}{451ee81c943e4cf816fc808b6c45a471}
      \strng{fullhashraw}{451ee81c943e4cf816fc808b6c45a471}
      \strng{bibnamehash}{451ee81c943e4cf816fc808b6c45a471}
      \strng{authorbibnamehash}{451ee81c943e4cf816fc808b6c45a471}
      \strng{authornamehash}{0b42cda209d4a15f09923550e6efead5}
      \strng{authorfullhash}{451ee81c943e4cf816fc808b6c45a471}
      \strng{authorfullhashraw}{451ee81c943e4cf816fc808b6c45a471}
      \field{sortinit}{5}
      \field{sortinithash}{20e9b4b0b173788c5dace24730f47d8c}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{isbn}{9781538663769}
      \field{journaltitle}{Proceedings of the IEEE International Conference on Industrial Technology}
      \field{title}{{Comparative study on object tracking algorithms for mobile robot navigation in GPS-denied environment}}
      \field{year}{2019}
      \field{pages}{19\bibrangedash 26}
      \range{pages}{8}
      \verb{doi}
      \verb 10.1109/ICIT.2019.8754960
      \endverb
      \keyw{Autoregressive model,GPS-denied environment,Kalman filter,Mobile robot navigation,Object tracking,Particle filter,Physical based tracking,Point based tracking,Statistical based tracking}
    \endentry
    \entry{Wang2022quantum}{article}{}{}
      \name{author}{8}{}{%
        {{hash=bbe869383a7d3458b82c516a21e4482c}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={X},
           giveni={X\bibinitperiod}}}%
        {{hash=6e5b0e6cca2615e3baa1c9fd08a1f208}{%
           family={Li},
           familyi={L\bibinitperiod},
           given={W},
           giveni={W\bibinitperiod}}}%
        {{hash=12d5da9b66f4c4013df14f9131d47f9b}{%
           family={Moran},
           familyi={M\bibinitperiod},
           given={B},
           giveni={B\bibinitperiod}}}%
        {{hash=70f8e9dff6be5081a996106ec38c2d27}{%
           family={Gibson},
           familyi={G\bibinitperiod},
           given={BC},
           giveni={B\bibinitperiod}}}%
        {{hash=2e31fa5e89d26163679682ffe15ccf5d}{%
           family={Hall},
           familyi={H\bibinitperiod},
           given={LT},
           giveni={L\bibinitperiod}}}%
        {{hash=772264047e231353ad5a5c5d4dca87ce}{%
           family={Simpson},
           familyi={S\bibinitperiod},
           given={DA},
           giveni={D\bibinitperiod}}}%
        {{hash=585d5073f3efabbed177bd1602dcf420}{%
           family={Kealy},
           familyi={K\bibinitperiod},
           given={AN},
           giveni={A\bibinitperiod}}}%
        {{hash=d788d7847f5bf04933bcbe8dbba88541}{%
           family={Greentree},
           familyi={G\bibinitperiod},
           given={AD},
           giveni={A\bibinitperiod}}}%
      }
      \strng{namehash}{acd9e82ae33177dd4a8978b3c1ffba56}
      \strng{fullhash}{ad7420743d2b015874e3c22198b7c8b9}
      \strng{fullhashraw}{ad7420743d2b015874e3c22198b7c8b9}
      \strng{bibnamehash}{acd9e82ae33177dd4a8978b3c1ffba56}
      \strng{authorbibnamehash}{acd9e82ae33177dd4a8978b3c1ffba56}
      \strng{authornamehash}{acd9e82ae33177dd4a8978b3c1ffba56}
      \strng{authorfullhash}{ad7420743d2b015874e3c22198b7c8b9}
      \strng{authorfullhashraw}{ad7420743d2b015874e3c22198b7c8b9}
      \field{sortinit}{6}
      \field{sortinithash}{b33bc299efb3c36abec520a4c896a66d}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Gravity, Positioning and Reference Frames}
      \field{title}{Quantum diamond magnetometry for navigation in gnss denied environments}
      \field{year}{2022}
      \field{pages}{87}
      \range{pages}{1}
    \endentry
    \entry{Callmer2010SilentMagnetometers}{article}{}{}
      \name{author}{3}{}{%
        {{hash=8568fd5f5c1c4576622d3ff35f403ed6}{%
           family={Callmer},
           familyi={C\bibinitperiod},
           given={Jonas},
           giveni={J\bibinitperiod}}}%
        {{hash=f81078f3f1e7352f438b9e3d471119b7}{%
           family={Skoglund},
           familyi={S\bibinitperiod},
           given={Martin},
           giveni={M\bibinitperiod}}}%
        {{hash=efeca2b720f2e1353d53f19b3195ccb6}{%
           family={Gustafsson},
           familyi={G\bibinitperiod},
           given={Fredrik},
           giveni={F\bibinitperiod}}}%
      }
      \strng{namehash}{6c5640e9e422d9f19c986bf685524b56}
      \strng{fullhash}{1de88c0e72570a0807915db231c693ac}
      \strng{fullhashraw}{1de88c0e72570a0807915db231c693ac}
      \strng{bibnamehash}{1de88c0e72570a0807915db231c693ac}
      \strng{authorbibnamehash}{1de88c0e72570a0807915db231c693ac}
      \strng{authornamehash}{6c5640e9e422d9f19c986bf685524b56}
      \strng{authorfullhash}{1de88c0e72570a0807915db231c693ac}
      \strng{authorfullhashraw}{1de88c0e72570a0807915db231c693ac}
      \field{sortinit}{6}
      \field{sortinithash}{b33bc299efb3c36abec520a4c896a66d}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{16876172}
      \field{journaltitle}{Eurasip Journal on Advances in Signal Processing}
      \field{title}{{Silent localization of underwater sensors using magnetometers}}
      \field{volume}{2010}
      \field{year}{2010}
      \verb{doi}
      \verb 10.1155/2010/709318
      \endverb
      \keyw{Underwater sensor localization,ma,sensor network}
    \endentry
    \entry{Wahlstrom2014MagnetometerTargets}{article}{}{}
      \name{author}{2}{}{%
        {{hash=f21f2855787c39337ef57063882d1a29}{%
           family={Wahlström},
           familyi={W\bibinitperiod},
           given={Niklas},
           giveni={N\bibinitperiod}}}%
        {{hash=efeca2b720f2e1353d53f19b3195ccb6}{%
           family={Gustafsson},
           familyi={G\bibinitperiod},
           given={Fredrik},
           giveni={F\bibinitperiod}}}%
      }
      \strng{namehash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{fullhash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{fullhashraw}{93a8f594ba652c37716b8d928d7874a6}
      \strng{bibnamehash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{authorbibnamehash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{authornamehash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{authorfullhash}{93a8f594ba652c37716b8d928d7874a6}
      \strng{authorfullhashraw}{93a8f594ba652c37716b8d928d7874a6}
      \field{sortinit}{7}
      \field{sortinithash}{108d0be1b1bee9773a1173443802c0a3}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{1053587X}
      \field{journaltitle}{IEEE Transactions on Signal Processing}
      \field{number}{3}
      \field{title}{{Magnetometer modeling and validation for tracking metallic targets}}
      \field{volume}{62}
      \field{year}{2014}
      \field{pages}{545\bibrangedash 556}
      \range{pages}{12}
      \verb{doi}
      \verb 10.1109/TSP.2013.2274639
      \endverb
      \keyw{Magnetometers,magnetic dipole,observability,tracking}
    \endentry
    \entry{Chen2022MagneticAlgorithm}{article}{}{}
      \name{author}{7}{}{%
        {{hash=a3e7c3d8bd3153f0316a058e06190c00}{%
           family={Chen},
           familyi={C\bibinitperiod},
           given={Ziyun},
           giveni={Z\bibinitperiod}}}%
        {{hash=42f6181eb67b9a39e475722f47481a53}{%
           family={Chen},
           familyi={C\bibinitperiod},
           given={Rui},
           giveni={R\bibinitperiod}}}%
        {{hash=fe2ef64be7bf21ce94a1e29ad454d288}{%
           family={Deng},
           familyi={D\bibinitperiod},
           given={Tingyu},
           giveni={T\bibinitperiod}}}%
        {{hash=f3d32915ff548d4b55bb78cee22be006}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={Yuhang},
           giveni={Y\bibinitperiod}}}%
        {{hash=a8f53e2c2f3aea504637f4f225af8031}{%
           family={Di},
           familyi={D\bibinitperiod},
           given={Wenning},
           giveni={W\bibinitperiod}}}%
        {{hash=30577986eb5604b7131a3d2fd90a408d}{%
           family={Luo},
           familyi={L\bibinitperiod},
           given={Haosu},
           giveni={H\bibinitperiod}}}%
        {{hash=43e9a5b73b47e74d55cbc6a770b5bafa}{%
           family={Han},
           familyi={H\bibinitperiod},
           given={Tao},
           giveni={T\bibinitperiod}}}%
      }
      \list{publisher}{2}{%
        {Institute of Electrical}%
        {Electronics Engineers Inc.}%
      }
      \strng{namehash}{7a003b5dcbe348abd8a2282176a47ee5}
      \strng{fullhash}{2939afedd40893c28dfe639c6ae37144}
      \strng{fullhashraw}{2939afedd40893c28dfe639c6ae37144}
      \strng{bibnamehash}{7a003b5dcbe348abd8a2282176a47ee5}
      \strng{authorbibnamehash}{7a003b5dcbe348abd8a2282176a47ee5}
      \strng{authornamehash}{7a003b5dcbe348abd8a2282176a47ee5}
      \strng{authorfullhash}{2939afedd40893c28dfe639c6ae37144}
      \strng{authorfullhashraw}{2939afedd40893c28dfe639c6ae37144}
      \field{sortinit}{8}
      \field{sortinithash}{a231b008ebf0ecbe0b4d96dcc159445f}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{15581748}
      \field{journaltitle}{IEEE Sensors Journal}
      \field{month}{2}
      \field{number}{4}
      \field{title}{{Magnetic Anomaly Detection Using Three-Axis Magnetoelectric Sensors Based on the Hybridization of Particle Swarm Optimization and Simulated Annealing Algorithm}}
      \field{volume}{22}
      \field{year}{2022}
      \field{pages}{3686\bibrangedash 3694}
      \range{pages}{9}
      \verb{doi}
      \verb 10.1109/JSEN.2021.3139116
      \endverb
      \keyw{Magnetic anomaly detection,hybrid algorithm,magnetoelectric sensor,particle swarm optimization,simulated annealed algorithm}
    \endentry
    \entry{Wu2021VectorModel}{article}{}{}
      \name{author}{4}{}{%
        {{hash=ad29f63564a1c546a4c7311ece5f8620}{%
           family={Wu},
           familyi={W\bibinitperiod},
           given={Xueshan},
           giveni={X\bibinitperiod}}}%
        {{hash=f300aafcc35c75152afb1a85de17d1e1}{%
           family={Huang},
           familyi={H\bibinitperiod},
           given={Song},
           giveni={S\bibinitperiod}}}%
        {{hash=dd037b3b861a870d96b7329da5d30d28}{%
           family={Li},
           familyi={L\bibinitperiod},
           given={Min},
           giveni={M\bibinitperiod}}}%
        {{hash=c8e82be2a9987c3261f1e08607943c33}{%
           family={Deng},
           familyi={D\bibinitperiod},
           given={Yufeng},
           giveni={Y\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {MDPI}%
      }
      \strng{namehash}{1e5409cbe2497f32fb51aa261a0d4f1c}
      \strng{fullhash}{7e3d577a09cc7fae3baf2f6d14e97841}
      \strng{fullhashraw}{7e3d577a09cc7fae3baf2f6d14e97841}
      \strng{bibnamehash}{7e3d577a09cc7fae3baf2f6d14e97841}
      \strng{authorbibnamehash}{7e3d577a09cc7fae3baf2f6d14e97841}
      \strng{authornamehash}{1e5409cbe2497f32fb51aa261a0d4f1c}
      \strng{authorfullhash}{7e3d577a09cc7fae3baf2f6d14e97841}
      \strng{authorfullhashraw}{7e3d577a09cc7fae3baf2f6d14e97841}
      \field{sortinit}{9}
      \field{sortinithash}{0a5ebc79d83c96b6579069544c73c7d4}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{20763417}
      \field{journaltitle}{Applied Sciences (Switzerland)}
      \field{number}{23}
      \field{title}{{Vector magnetic anomaly detection via an attention mechanism deep-learning model}}
      \field{volume}{11}
      \field{year}{2021}
      \verb{doi}
      \verb 10.3390/app112311533
      \endverb
      \keyw{Deep learning,Gaussian colored noise,Magnetic anomaly detection (MAD),Three-axis magnetometer}
    \endentry
    \entry{Cardenas2022MagneticExplainability}{article}{}{}
      \name{author}{5}{}{%
        {{hash=ccde70c500dfac43f5bc146ce0b27879}{%
           family={Cárdenas},
           familyi={C\bibinitperiod},
           given={J.},
           giveni={J\bibinitperiod}}}%
        {{hash=bd139f3e3884ab22d66d12c220e92718}{%
           family={Denis},
           familyi={D\bibinitperiod},
           given={C.},
           giveni={C\bibinitperiod}}}%
        {{hash=dd77ecb84799f741b9724c1f935bc052}{%
           family={Mousannif},
           familyi={M\bibinitperiod},
           given={H.},
           giveni={H\bibinitperiod}}}%
        {{hash=06c8044ebe4bbeb59c3e442ce25b2518}{%
           family={Camerlynck},
           familyi={C\bibinitperiod},
           given={C.},
           giveni={C\bibinitperiod}}}%
        {{hash=bc9a3c912fb2756fb0c1070587adea56}{%
           family={Florsch},
           familyi={F\bibinitperiod},
           given={N.},
           giveni={N\bibinitperiod}}}%
      }
      \strng{namehash}{fe7dd99b29c812eb33d9deb40bdb323d}
      \strng{fullhash}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \strng{fullhashraw}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \strng{bibnamehash}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \strng{authorbibnamehash}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \strng{authornamehash}{fe7dd99b29c812eb33d9deb40bdb323d}
      \strng{authorfullhash}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \strng{authorfullhashraw}{50acb96dcb5bbd362f3acbcfa3c373ac}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{00983004}
      \field{journaltitle}{Computers and Geosciences}
      \field{number}{January}
      \field{title}{{Magnetic anomalies characterization: Deep learning and explainability}}
      \field{volume}{169}
      \field{year}{2022}
      \verb{doi}
      \verb 10.1016/j.cageo.2022.105227
      \endverb
      \keyw{Convolutional neural networks,Deep learning,Explainability,Geophysics,Magnetic methods,Unexploded ordnance}
    \endentry
    \entry{Sun2022MagneticNetworks}{article}{}{}
      \name{author}{7}{}{%
        {{hash=ec985df62bf79fcf609d0d6905f3ad0e}{%
           family={Sun},
           familyi={S\bibinitperiod},
           given={Tao},
           giveni={T\bibinitperiod}}}%
        {{hash=7a96e6aac97e71acf4429da434ccc2ae}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={Xinhua},
           giveni={X\bibinitperiod}}}%
        {{hash=0c72bcb5b6b030199c947bc133da0f6f}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={Junqiang},
           giveni={J\bibinitperiod}}}%
        {{hash=58fe19b94a5011ca474dae72817b98af}{%
           family={Yang},
           familyi={Y\bibinitperiod},
           given={Xuyun},
           giveni={X\bibinitperiod}}}%
        {{hash=a6fbec0698865165a173051e525ddb72}{%
           family={Meng},
           familyi={M\bibinitperiod},
           given={Tao},
           giveni={T\bibinitperiod}}}%
        {{hash=23e93b25e8a0561776780ba66f95b940}{%
           family={Shuai},
           familyi={S\bibinitperiod},
           given={Yi},
           giveni={Y\bibinitperiod}}}%
        {{hash=aaafaa93c9acf034acbb98033a674bf4}{%
           family={Chen},
           familyi={C\bibinitperiod},
           given={Yingchun},
           giveni={Y\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Elsevier Ltd}%
      }
      \strng{namehash}{be078ccfa20050bc5ccfc9806a682790}
      \strng{fullhash}{352d16edb4eb847d452a6235e1f4d33d}
      \strng{fullhashraw}{352d16edb4eb847d452a6235e1f4d33d}
      \strng{bibnamehash}{be078ccfa20050bc5ccfc9806a682790}
      \strng{authorbibnamehash}{be078ccfa20050bc5ccfc9806a682790}
      \strng{authornamehash}{be078ccfa20050bc5ccfc9806a682790}
      \strng{authorfullhash}{352d16edb4eb847d452a6235e1f4d33d}
      \strng{authorfullhashraw}{352d16edb4eb847d452a6235e1f4d33d}
      \field{extraname}{2}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{00983004}
      \field{journaltitle}{Computers and Geosciences}
      \field{number}{December 2020}
      \field{title}{{Magnetic anomaly detection of adjacent parallel pipelines using deep learning neural networks}}
      \field{volume}{159}
      \field{year}{2022}
      \field{pages}{104987}
      \range{pages}{1}
      \verb{doi}
      \verb 10.1016/j.cageo.2021.104987
      \endverb
      \verb{urlraw}
      \verb https://doi.org/10.1016/j.cageo.2021.104987
      \endverb
      \verb{url}
      \verb https://doi.org/10.1016/j.cageo.2021.104987
      \endverb
      \keyw{Adjacent parallel pipelines,Deep learning,Magnetic anomaly detection,Neural networks}
    \endentry
    \entry{Vandavasi2023MachineHoming}{article}{}{}
      \name{author}{3}{}{%
        {{hash=af7625773466bc495d86b010b8c61f42}{%
           family={Vandavasi},
           familyi={V\bibinitperiod},
           given={Bala\bibnamedelimb Naga\bibnamedelima Jyothi},
           giveni={B\bibinitperiod\bibinitdelim N\bibinitperiod\bibinitdelim J\bibinitperiod}}}%
        {{hash=e1e562a3c14920857ba2617f9128fe13}{%
           family={Venkataraman},
           familyi={V\bibinitperiod},
           given={Hrishikesh},
           giveni={H\bibinitperiod}}}%
        {{hash=ac8a529be19e584540d7a66f208a8f45}{%
           family={Gidugu},
           familyi={G\bibinitperiod},
           given={Ananda\bibnamedelima Ramadass},
           giveni={A\bibinitperiod\bibinitdelim R\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Elsevier Ltd}%
      }
      \strng{namehash}{e6396aa4b21ad7acd771bf23afa03c99}
      \strng{fullhash}{b918419175bc733405f7ffa2f05e39be}
      \strng{fullhashraw}{b918419175bc733405f7ffa2f05e39be}
      \strng{bibnamehash}{b918419175bc733405f7ffa2f05e39be}
      \strng{authorbibnamehash}{b918419175bc733405f7ffa2f05e39be}
      \strng{authornamehash}{e6396aa4b21ad7acd771bf23afa03c99}
      \strng{authorfullhash}{b918419175bc733405f7ffa2f05e39be}
      \strng{authorfullhashraw}{b918419175bc733405f7ffa2f05e39be}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{00298018}
      \field{journaltitle}{Ocean Engineering}
      \field{number}{October 2022}
      \field{title}{{Machine learning-based electro-magnetic field guided localization technique for autonomous underwater vehicle homing}}
      \field{volume}{280}
      \field{year}{2023}
      \field{pages}{114692}
      \range{pages}{1}
      \verb{doi}
      \verb 10.1016/j.oceaneng.2023.114692
      \endverb
      \verb{urlraw}
      \verb https://doi.org/10.1016/j.oceaneng.2023.114692
      \endverb
      \verb{url}
      \verb https://doi.org/10.1016/j.oceaneng.2023.114692
      \endverb
      \keyw{Docking station,Electro-magnetic field,Guidance,Homing,Low frequency,Machine learning,Path planning}
    \endentry
    \entry{Liu2023ARecognition}{article}{}{}
      \name{author}{9}{}{%
        {{hash=f743ab9a8448a79e98de32889c491e08}{%
           family={Liu},
           familyi={L\bibinitperiod},
           given={Yutao},
           giveni={Y\bibinitperiod}}}%
        {{hash=46eb1dfea607b0a40df65260d37404a0}{%
           family={Wu},
           familyi={W\bibinitperiod},
           given={Yuquan},
           giveni={Y\bibinitperiod}}}%
        {{hash=a395f08974363438b5b4297f5a3830aa}{%
           family={Yang},
           familyi={Y\bibinitperiod},
           given={Lei},
           giveni={L\bibinitperiod}}}%
        {{hash=3e0b9cc282062b99c8570ca930529f7a}{%
           family={Zhou},
           familyi={Z\bibinitperiod},
           given={Puzhi},
           giveni={P\bibinitperiod}}}%
        {{hash=d9506cccf4302524b79fd268a51617c7}{%
           family={Kuang},
           familyi={K\bibinitperiod},
           given={Jianxun},
           giveni={J\bibinitperiod}}}%
        {{hash=53b919711dbe3b3a635432739a69a646}{%
           family={Yu},
           familyi={Y\bibinitperiod},
           given={Wenjie},
           giveni={W\bibinitperiod}}}%
        {{hash=afd5ec4d6b66d138407db00ab6780314}{%
           family={Wang},
           familyi={W\bibinitperiod},
           given={Jianqiang},
           giveni={J\bibinitperiod}}}%
        {{hash=9d2a8ee8f67f72c1fc6c9f84a6d262cb}{%
           family={Xu},
           familyi={X\bibinitperiod},
           given={Zhe},
           giveni={Z\bibinitperiod}}}%
        {{hash=56ba559f18e74cf681fe113aba3fa9af}{%
           family={Li},
           familyi={L\bibinitperiod},
           given={Gang},
           giveni={G\bibinitperiod}}}%
      }
      \strng{namehash}{69c96d31585581f352abb0e42c607a68}
      \strng{fullhash}{b9bdcef128affa5bca8bdc7b36c9225b}
      \strng{fullhashraw}{b9bdcef128affa5bca8bdc7b36c9225b}
      \strng{bibnamehash}{69c96d31585581f352abb0e42c607a68}
      \strng{authorbibnamehash}{69c96d31585581f352abb0e42c607a68}
      \strng{authornamehash}{69c96d31585581f352abb0e42c607a68}
      \strng{authorfullhash}{b9bdcef128affa5bca8bdc7b36c9225b}
      \strng{authorfullhashraw}{b9bdcef128affa5bca8bdc7b36c9225b}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{20771312}
      \field{journaltitle}{Journal of Marine Science and Engineering}
      \field{number}{5}
      \field{title}{{A Multi-Task Learning for Submarine Cable Magnetic Anomaly Recognition}}
      \field{volume}{11}
      \field{year}{2023}
      \verb{doi}
      \verb 10.3390/jmse11050900
      \endverb
      \keyw{automatic recognition,multi-task learning,residual learning,submarine cable magnetic anomaly (SCMA)}
    \endentry
    \entry{Chiang2020MagneticSampling}{article}{}{}
      \name{author}{5}{}{%
        {{hash=d98b53892af63aefd9a6884a2addd3d0}{%
           family={Chiang},
           familyi={C\bibinitperiod},
           given={Ting\bibnamedelima Hui},
           giveni={T\bibinitperiod\bibinitdelim H\bibinitperiod}}}%
        {{hash=f753cb4130dfd31dbfadf55d1c1ff0d8}{%
           family={Sun},
           familyi={S\bibinitperiod},
           given={Zao\bibnamedelima Hung},
           giveni={Z\bibinitperiod\bibinitdelim H\bibinitperiod}}}%
        {{hash=087ea7fc70266a481aba63dd51e2b173}{%
           family={Shiu},
           familyi={S\bibinitperiod},
           given={Huan\bibnamedelima Ruei},
           giveni={H\bibinitperiod\bibinitdelim R\bibinitperiod}}}%
        {{hash=ca912d5314bd6bd4b6bf295f60dc9dc5}{%
           family={Lin},
           familyi={L\bibinitperiod},
           given={Kate\bibnamedelimb Ching\bibnamedelima Ju},
           giveni={K\bibinitperiod\bibinitdelim C\bibinitperiod\bibinitdelim J\bibinitperiod}}}%
        {{hash=33415fc268e6f1f4b67a47fab9fae105}{%
           family={Tseng},
           familyi={T\bibinitperiod},
           given={Yu\bibnamedelima Chee},
           giveni={Y\bibinitperiod\bibinitdelim C\bibinitperiod}}}%
      }
      \strng{namehash}{31fca577595b332d635ae41ae10e720b}
      \strng{fullhash}{878ed47cd995a9c19747d6013a3425ae}
      \strng{fullhashraw}{878ed47cd995a9c19747d6013a3425ae}
      \strng{bibnamehash}{878ed47cd995a9c19747d6013a3425ae}
      \strng{authorbibnamehash}{878ed47cd995a9c19747d6013a3425ae}
      \strng{authornamehash}{31fca577595b332d635ae41ae10e720b}
      \strng{authorfullhash}{878ed47cd995a9c19747d6013a3425ae}
      \strng{authorfullhashraw}{878ed47cd995a9c19747d6013a3425ae}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{15581748}
      \field{journaltitle}{IEEE Sensors Journal}
      \field{number}{21}
      \field{title}{{Magnetic field-based localization in factories using neural network with robotic sampling}}
      \field{volume}{20}
      \field{year}{2020}
      \field{pages}{13110\bibrangedash 13118}
      \range{pages}{9}
      \verb{doi}
      \verb 10.1109/JSEN.2020.3003404
      \endverb
      \keyw{Indoor positioning,magnetic field,neural network,object tracking}
    \endentry
    \entry{Li2022ASensors}{article}{}{}
      \name{author}{4}{}{%
        {{hash=73d49e67d10fc0d94c268a18f871aebc}{%
           family={Li},
           familyi={L\bibinitperiod},
           given={Pei},
           giveni={P\bibinitperiod}}}%
        {{hash=1f13dd2f79f10cde9b4d4d55fc2aa404}{%
           family={Abdel-Aty},
           familyi={A\bibinithyphendelim A\bibinitperiod},
           given={Mohamed},
           giveni={M\bibinitperiod}}}%
        {{hash=0b3e2e0da9630bde03b20096a87d5d2b}{%
           family={Cai},
           familyi={C\bibinitperiod},
           given={Qing},
           giveni={Q\bibinitperiod}}}%
        {{hash=5991c20004f206f2bb501819742ae35d}{%
           family={Islam},
           familyi={I\bibinitperiod},
           given={Zubayer},
           giveni={Z\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {IEEE}%
      }
      \strng{namehash}{4d5fac053a445521595b49baf11ba737}
      \strng{fullhash}{2cfcbe771fb42c13afe4531546e98f9b}
      \strng{fullhashraw}{2cfcbe771fb42c13afe4531546e98f9b}
      \strng{bibnamehash}{2cfcbe771fb42c13afe4531546e98f9b}
      \strng{authorbibnamehash}{2cfcbe771fb42c13afe4531546e98f9b}
      \strng{authornamehash}{4d5fac053a445521595b49baf11ba737}
      \strng{authorfullhash}{2cfcbe771fb42c13afe4531546e98f9b}
      \strng{authorfullhashraw}{2cfcbe771fb42c13afe4531546e98f9b}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{15580016}
      \field{journaltitle}{IEEE Transactions on Intelligent Transportation Systems}
      \field{number}{4}
      \field{title}{{A Deep Learning Approach to Detect Real-Time Vehicle Maneuvers Based on Smartphone Sensors}}
      \field{volume}{23}
      \field{year}{2022}
      \field{pages}{3148\bibrangedash 3157}
      \range{pages}{10}
      \verb{doi}
      \verb 10.1109/TITS.2020.3032055
      \endverb
      \keyw{Smartphone sensors,deep learning,sensor fusion,vehicle maneuvers}
    \endentry
    \entry{Scholten2021WidefieldProspects}{article}{}{}
      \name{author}{6}{}{%
        {{hash=8304a2abd4424a565d590338f6b3f85c}{%
           family={Scholten},
           familyi={S\bibinitperiod},
           given={S.\bibnamedelimi C.},
           giveni={S\bibinitperiod\bibinitdelim C\bibinitperiod}}}%
        {{hash=1c8987d75fe42fae3821c054ac00aec8}{%
           family={Healey},
           familyi={H\bibinitperiod},
           given={A.\bibnamedelimi J.},
           giveni={A\bibinitperiod\bibinitdelim J\bibinitperiod}}}%
        {{hash=f701fe87064b6240a4d521440c6df85d}{%
           family={Robertson},
           familyi={R\bibinitperiod},
           given={I.\bibnamedelimi O.},
           giveni={I\bibinitperiod\bibinitdelim O\bibinitperiod}}}%
        {{hash=471f6c061eed92c0f47f2fb6babed14f}{%
           family={Abrahams},
           familyi={A\bibinitperiod},
           given={G.\bibnamedelimi J.},
           giveni={G\bibinitperiod\bibinitdelim J\bibinitperiod}}}%
        {{hash=dcbb3deea7998a1ea86797e158d9d852}{%
           family={Broadway},
           familyi={B\bibinitperiod},
           given={D.\bibnamedelimi A.},
           giveni={D\bibinitperiod\bibinitdelim A\bibinitperiod}}}%
        {{hash=3723b5cc9d7e44f0eaf505a2e827bbd7}{%
           family={Tetienne},
           familyi={T\bibinitperiod},
           given={J.\bibnamedelimi P.},
           giveni={J\bibinitperiod\bibinitdelim P\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {American Institute of Physics Inc.}%
      }
      \strng{namehash}{3f50e3488767fe1f7d1754852cef87d4}
      \strng{fullhash}{e89da081ea69f7810ce793dde9afa7eb}
      \strng{fullhashraw}{e89da081ea69f7810ce793dde9afa7eb}
      \strng{bibnamehash}{3f50e3488767fe1f7d1754852cef87d4}
      \strng{authorbibnamehash}{3f50e3488767fe1f7d1754852cef87d4}
      \strng{authornamehash}{3f50e3488767fe1f7d1754852cef87d4}
      \strng{authorfullhash}{e89da081ea69f7810ce793dde9afa7eb}
      \strng{authorfullhashraw}{e89da081ea69f7810ce793dde9afa7eb}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{10897550}
      \field{journaltitle}{Journal of Applied Physics}
      \field{number}{15}
      \field{title}{{Widefield quantum microscopy with nitrogen-vacancy centers in diamond: Strengths, limitations, and prospects}}
      \field{volume}{130}
      \field{year}{2021}
      \verb{doi}
      \verb 10.1063/5.0066733
      \endverb
    \endentry
    \entry{Schloss2018SimultaneousSpins}{article}{}{}
      \name{author}{4}{}{%
        {{hash=4ccb89c33167c116fccbbba1e808414c}{%
           family={Schloss},
           familyi={S\bibinitperiod},
           given={Jennifer\bibnamedelima M.},
           giveni={J\bibinitperiod\bibinitdelim M\bibinitperiod}}}%
        {{hash=ced3d5f0404413bb3d8bd218f9dbac3f}{%
           family={Barry},
           familyi={B\bibinitperiod},
           given={John\bibnamedelima F.},
           giveni={J\bibinitperiod\bibinitdelim F\bibinitperiod}}}%
        {{hash=c96331bf8c3a125c08982e04120ba318}{%
           family={Turner},
           familyi={T\bibinitperiod},
           given={Matthew\bibnamedelima J.},
           giveni={M\bibinitperiod\bibinitdelim J\bibinitperiod}}}%
        {{hash=a9a6b5c7e31735a67e4d649782c06518}{%
           family={Walsworth},
           familyi={W\bibinitperiod},
           given={Ronald\bibnamedelima L.},
           giveni={R\bibinitperiod\bibinitdelim L\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {American Physical Society}%
      }
      \strng{namehash}{22d2f77616a26a6c326da1728a8d103c}
      \strng{fullhash}{7c6f074014548bace29c2d5ca4d5c8fc}
      \strng{fullhashraw}{7c6f074014548bace29c2d5ca4d5c8fc}
      \strng{bibnamehash}{7c6f074014548bace29c2d5ca4d5c8fc}
      \strng{authorbibnamehash}{7c6f074014548bace29c2d5ca4d5c8fc}
      \strng{authornamehash}{22d2f77616a26a6c326da1728a8d103c}
      \strng{authorfullhash}{7c6f074014548bace29c2d5ca4d5c8fc}
      \strng{authorfullhashraw}{7c6f074014548bace29c2d5ca4d5c8fc}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{23317019}
      \field{journaltitle}{Physical Review Applied}
      \field{month}{9}
      \field{number}{3}
      \field{title}{{Simultaneous Broadband Vector Magnetometry Using Solid-State Spins}}
      \field{volume}{10}
      \field{year}{2018}
      \field{pages}{034044}
      \range{pages}{1}
      \verb{doi}
      \verb 10.1103/PHYSREVAPPLIED.10.034044/FIGURES/5/MEDIUM
      \endverb
      \verb{urlraw}
      \verb https://journals.aps.org/prapplied/abstract/10.1103/PhysRevApplied.10.034044
      \endverb
      \verb{url}
      \verb https://journals.aps.org/prapplied/abstract/10.1103/PhysRevApplied.10.034044
      \endverb
    \endentry
    \entry{Rondin2014magnetometry}{article}{}{}
      \name{author}{6}{}{%
        {{hash=ede645eb50f032982ca61da188ac557d}{%
           family={Rondin},
           familyi={R\bibinitperiod},
           given={Loı̈c},
           giveni={L\bibinitperiod}}}%
        {{hash=18682bce509e0fc1254dd707de03e69a}{%
           family={Tetienne},
           familyi={T\bibinitperiod},
           given={Jean-Philippe},
           giveni={J\bibinithyphendelim P\bibinitperiod}}}%
        {{hash=2e6d1a257d9f9bc9d481856f2e292f2d}{%
           family={Hingant},
           familyi={H\bibinitperiod},
           given={Thomas},
           giveni={T\bibinitperiod}}}%
        {{hash=5c595b1f5b8eed6a59a6767290894115}{%
           family={Roch},
           familyi={R\bibinitperiod},
           given={Jean-François},
           giveni={J\bibinithyphendelim F\bibinitperiod}}}%
        {{hash=4712bf493a56304aa888bfab1f6d52f2}{%
           family={Maletinsky},
           familyi={M\bibinitperiod},
           given={Patrick},
           giveni={P\bibinitperiod}}}%
        {{hash=189d5a22548b363857711b78123ba1de}{%
           family={Jacques},
           familyi={J\bibinitperiod},
           given={Vincent},
           giveni={V\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {IOP Publishing}%
      }
      \strng{namehash}{a460821d82c66d1d4930d70e04ea5714}
      \strng{fullhash}{3892c5e0d699a673c3d0a33ea576e25e}
      \strng{fullhashraw}{3892c5e0d699a673c3d0a33ea576e25e}
      \strng{bibnamehash}{a460821d82c66d1d4930d70e04ea5714}
      \strng{authorbibnamehash}{a460821d82c66d1d4930d70e04ea5714}
      \strng{authornamehash}{a460821d82c66d1d4930d70e04ea5714}
      \strng{authorfullhash}{3892c5e0d699a673c3d0a33ea576e25e}
      \strng{authorfullhashraw}{3892c5e0d699a673c3d0a33ea576e25e}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Reports on progress in physics}
      \field{number}{5}
      \field{title}{Magnetometry with nitrogen-vacancy defects in diamond}
      \field{volume}{77}
      \field{year}{2014}
      \field{pages}{056503}
      \range{pages}{1}
    \endentry
    \entry{Abrahams2021integrated}{article}{}{}
      \name{author}{10}{}{%
        {{hash=471f6c061eed92c0f47f2fb6babed14f}{%
           family={Abrahams},
           familyi={A\bibinitperiod},
           given={GJ},
           giveni={G\bibinitperiod}}}%
        {{hash=8304a2abd4424a565d590338f6b3f85c}{%
           family={Scholten},
           familyi={S\bibinitperiod},
           given={SC},
           giveni={S\bibinitperiod}}}%
        {{hash=1c8987d75fe42fae3821c054ac00aec8}{%
           family={Healey},
           familyi={H\bibinitperiod},
           given={AJ},
           giveni={A\bibinitperiod}}}%
        {{hash=f701fe87064b6240a4d521440c6df85d}{%
           family={Robertson},
           familyi={R\bibinitperiod},
           given={IO},
           giveni={I\bibinitperiod}}}%
        {{hash=ecb84a50b14dfcf3189dc2c30eb863c8}{%
           family={Dontschuk},
           familyi={D\bibinitperiod},
           given={N},
           giveni={N\bibinitperiod}}}%
        {{hash=c6c52a8e29263680969e4df5fcbd88e9}{%
           family={Lim},
           familyi={L\bibinitperiod},
           given={SQ},
           giveni={S\bibinitperiod}}}%
        {{hash=b97a45d43347b16ab368e537c861f0f5}{%
           family={Johnson},
           familyi={J\bibinitperiod},
           given={BC},
           giveni={B\bibinitperiod}}}%
        {{hash=772264047e231353ad5a5c5d4dca87ce}{%
           family={Simpson},
           familyi={S\bibinitperiod},
           given={DA},
           giveni={D\bibinitperiod}}}%
        {{hash=3f2afb6d35ac9cb47f0f0baca1c4216c}{%
           family={Hollenberg},
           familyi={H\bibinitperiod},
           given={LCL},
           giveni={L\bibinitperiod}}}%
        {{hash=02b0cdcd9ded0027baa7f2a798218728}{%
           family={Tetienne},
           familyi={T\bibinitperiod},
           given={J-P},
           giveni={J\bibinithyphendelim P\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {AIP Publishing}%
      }
      \strng{namehash}{1116676a0090a92a6885f38f2241685e}
      \strng{fullhash}{5353f1a4afafc0ee90d5824613b7c59b}
      \strng{fullhashraw}{5353f1a4afafc0ee90d5824613b7c59b}
      \strng{bibnamehash}{1116676a0090a92a6885f38f2241685e}
      \strng{authorbibnamehash}{1116676a0090a92a6885f38f2241685e}
      \strng{authornamehash}{1116676a0090a92a6885f38f2241685e}
      \strng{authorfullhash}{5353f1a4afafc0ee90d5824613b7c59b}
      \strng{authorfullhashraw}{5353f1a4afafc0ee90d5824613b7c59b}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Applied Physics Letters}
      \field{number}{25}
      \field{title}{An integrated widefield probe for practical diamond nitrogen-vacancy microscopy}
      \field{volume}{119}
      \field{year}{2021}
    \endentry
    \entry{Doherty2013TheDiamond}{article}{}{}
      \name{author}{6}{}{%
        {{hash=2805e20b921f0ac4848183e6094b23e6}{%
           family={Doherty},
           familyi={D\bibinitperiod},
           given={Marcus\bibnamedelima W.},
           giveni={M\bibinitperiod\bibinitdelim W\bibinitperiod}}}%
        {{hash=0f8daa834c31d79bcb117f4b351dae82}{%
           family={Manson},
           familyi={M\bibinitperiod},
           given={Neil\bibnamedelima B.},
           giveni={N\bibinitperiod\bibinitdelim B\bibinitperiod}}}%
        {{hash=0220d3604939e9c986f8eeda0ffa9a37}{%
           family={Delaney},
           familyi={D\bibinitperiod},
           given={Paul},
           giveni={P\bibinitperiod}}}%
        {{hash=176f8a3c6b3820fedfad65dcbb8fb5c5}{%
           family={Jelezko},
           familyi={J\bibinitperiod},
           given={Fedor},
           giveni={F\bibinitperiod}}}%
        {{hash=04cf2105319471a0387f61073f4b79d7}{%
           family={Wrachtrup},
           familyi={W\bibinitperiod},
           given={Jörg},
           giveni={J\bibinitperiod}}}%
        {{hash=468dc323a18769fefd20099a1ddfba06}{%
           family={Hollenberg},
           familyi={H\bibinitperiod},
           given={Lloyd\bibnamedelima C.L.},
           giveni={L\bibinitperiod\bibinitdelim C\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Elsevier B.V.}%
      }
      \strng{namehash}{501d399d19963027aaf9daa6eaa69d3e}
      \strng{fullhash}{5c4505d31d7800431d9b847d9ef6d041}
      \strng{fullhashraw}{5c4505d31d7800431d9b847d9ef6d041}
      \strng{bibnamehash}{501d399d19963027aaf9daa6eaa69d3e}
      \strng{authorbibnamehash}{501d399d19963027aaf9daa6eaa69d3e}
      \strng{authornamehash}{501d399d19963027aaf9daa6eaa69d3e}
      \strng{authorfullhash}{5c4505d31d7800431d9b847d9ef6d041}
      \strng{authorfullhashraw}{5c4505d31d7800431d9b847d9ef6d041}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{03701573}
      \field{journaltitle}{Physics Reports}
      \field{number}{1}
      \field{title}{{The nitrogen-vacancy colour centre in diamond}}
      \field{volume}{528}
      \field{year}{2013}
      \field{pages}{1\bibrangedash 45}
      \range{pages}{45}
      \verb{doi}
      \verb 10.1016/j.physrep.2013.02.001
      \endverb
      \verb{urlraw}
      \verb http://dx.doi.org/10.1016/j.physrep.2013.02.001
      \endverb
      \verb{url}
      \verb http://dx.doi.org/10.1016/j.physrep.2013.02.001
      \endverb
      \keyw{Colour centre,Diamond,Nitrogen-vacancy}
    \endentry
    \entry{Jelezko2006SingleReview}{article}{}{}
      \name{author}{2}{}{%
        {{hash=3c3e592b74c760448e92ee36e02c404b}{%
           family={Jelezko},
           familyi={J\bibinitperiod},
           given={F.},
           giveni={F\bibinitperiod}}}%
        {{hash=a3a4bc90ce7f9a04b50cd8c57d459a2c}{%
           family={Wrachtrup},
           familyi={W\bibinitperiod},
           given={J.},
           giveni={J\bibinitperiod}}}%
      }
      \strng{namehash}{778abb05377e51f093e6da0adc42f31a}
      \strng{fullhash}{778abb05377e51f093e6da0adc42f31a}
      \strng{fullhashraw}{778abb05377e51f093e6da0adc42f31a}
      \strng{bibnamehash}{778abb05377e51f093e6da0adc42f31a}
      \strng{authorbibnamehash}{778abb05377e51f093e6da0adc42f31a}
      \strng{authornamehash}{778abb05377e51f093e6da0adc42f31a}
      \strng{authorfullhash}{778abb05377e51f093e6da0adc42f31a}
      \strng{authorfullhashraw}{778abb05377e51f093e6da0adc42f31a}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{18626300}
      \field{journaltitle}{Physica Status Solidi (A) Applications and Materials Science}
      \field{number}{13}
      \field{title}{{Single defect centres in diamond: A review}}
      \field{volume}{203}
      \field{year}{2006}
      \field{pages}{3207\bibrangedash 3225}
      \range{pages}{19}
      \verb{doi}
      \verb 10.1002/pssa.200671403
      \endverb
    \endentry
    \entry{Ahmed2023DeepChallenges}{book}{}{}
      \name{author}{9}{}{%
        {{hash=bd18ef9eb1c57a20aed8ed30883fe94c}{%
           family={Ahmed},
           familyi={A\bibinitperiod},
           given={Shams\bibnamedelima Forruque},
           giveni={S\bibinitperiod\bibinitdelim F\bibinitperiod}}}%
        {{hash=5e944de5c1262b8febc61c61d4a024db}{%
           family={Alam},
           familyi={A\bibinitperiod},
           given={Md\bibnamedelima Sakib\bibnamedelima Bin},
           giveni={M\bibinitperiod\bibinitdelim S\bibinitperiod\bibinitdelim B\bibinitperiod}}}%
        {{hash=42f0aae1439503493f9567d4d966f84d}{%
           family={Hassan},
           familyi={H\bibinitperiod},
           given={Maruf},
           giveni={M\bibinitperiod}}}%
        {{hash=a34f80c1e63414b1822109b98500a9c2}{%
           family={Rozbu},
           familyi={R\bibinitperiod},
           given={Mahtabin\bibnamedelima Rodela},
           giveni={M\bibinitperiod\bibinitdelim R\bibinitperiod}}}%
        {{hash=7edcfaf79d6a1da1a90d83ed2ed71244}{%
           family={Ishtiak},
           familyi={I\bibinitperiod},
           given={Taoseef},
           giveni={T\bibinitperiod}}}%
        {{hash=ee7630a45e06f4fc74ef743f49c80f31}{%
           family={Rafa},
           familyi={R\bibinitperiod},
           given={Nazifa},
           giveni={N\bibinitperiod}}}%
        {{hash=7415cff78fa71d96257e3cbaeae28f06}{%
           family={Mofijur},
           familyi={M\bibinitperiod},
           given={M.},
           giveni={M\bibinitperiod}}}%
        {{hash=4ce74caf52686a02a2c943bb25ddb64f}{%
           family={Shawkat\bibnamedelima Ali},
           familyi={S\bibinitperiod\bibinitdelim A\bibinitperiod},
           given={A.\bibnamedelimi B.M.},
           giveni={A\bibinitperiod\bibinitdelim B\bibinitperiod}}}%
        {{hash=70e6025cfd77238fa3f1546b4f50b732}{%
           family={Gandomi},
           familyi={G\bibinitperiod},
           given={Amir\bibnamedelima H.},
           giveni={A\bibinitperiod\bibinitdelim H\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Springer Netherlands}%
      }
      \strng{namehash}{039f24110eab92135a42020f4076c4b3}
      \strng{fullhash}{9a1d8bf6b0a34c112b7d4b91586465fa}
      \strng{fullhashraw}{9a1d8bf6b0a34c112b7d4b91586465fa}
      \strng{bibnamehash}{039f24110eab92135a42020f4076c4b3}
      \strng{authorbibnamehash}{039f24110eab92135a42020f4076c4b3}
      \strng{authornamehash}{039f24110eab92135a42020f4076c4b3}
      \strng{authorfullhash}{9a1d8bf6b0a34c112b7d4b91586465fa}
      \strng{authorfullhashraw}{9a1d8bf6b0a34c112b7d4b91586465fa}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{booktitle}{Artificial Intelligence Review}
      \field{isbn}{0123456789}
      \field{issn}{15737462}
      \field{number}{11}
      \field{title}{{Deep learning modelling techniques: current progress, applications, advantages, and challenges}}
      \field{volume}{56}
      \field{year}{2023}
      \field{pages}{13521\bibrangedash 13617}
      \range{pages}{97}
      \verb{doi}
      \verb 10.1007/s10462-023-10466-8
      \endverb
      \verb{urlraw}
      \verb https://doi.org/10.1007/s10462-023-10466-8
      \endverb
      \verb{url}
      \verb https://doi.org/10.1007/s10462-023-10466-8
      \endverb
      \keyw{Autoencoders,Boltzmann machine,Deep belief network,Deep learning,Deep learning architecture,Neural network}
    \endentry
    \entry{Lecun2015DeepLearning}{article}{}{}
      \name{author}{3}{}{%
        {{hash=d0ab8cbca75df7aa3e0b6024d60ac5f8}{%
           family={Lecun},
           familyi={L\bibinitperiod},
           given={Yann},
           giveni={Y\bibinitperiod}}}%
        {{hash=40a8e4774982146adc2688546f54efb2}{%
           family={Bengio},
           familyi={B\bibinitperiod},
           given={Yoshua},
           giveni={Y\bibinitperiod}}}%
        {{hash=9a8750ccdb2a4cf14d2655face1ce016}{%
           family={Hinton},
           familyi={H\bibinitperiod},
           given={Geoffrey},
           giveni={G\bibinitperiod}}}%
      }
      \strng{namehash}{f7ce6caf843f284e299ac4d8b37d6357}
      \strng{fullhash}{df147ee3262b14a19bae8c3ffe34845e}
      \strng{fullhashraw}{df147ee3262b14a19bae8c3ffe34845e}
      \strng{bibnamehash}{df147ee3262b14a19bae8c3ffe34845e}
      \strng{authorbibnamehash}{df147ee3262b14a19bae8c3ffe34845e}
      \strng{authornamehash}{f7ce6caf843f284e299ac4d8b37d6357}
      \strng{authorfullhash}{df147ee3262b14a19bae8c3ffe34845e}
      \strng{authorfullhashraw}{df147ee3262b14a19bae8c3ffe34845e}
      \field{sortinit}{1}
      \field{sortinithash}{4f6aaa89bab872aa0999fec09ff8e98a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{issn}{14764687}
      \field{journaltitle}{Nature}
      \field{number}{7553}
      \field{title}{{Deep learning}}
      \field{volume}{521}
      \field{year}{2015}
      \field{pages}{436\bibrangedash 444}
      \range{pages}{9}
      \verb{doi}
      \verb 10.1038/nature14539
      \endverb
    \endentry
    \entry{sasaki2016broadband}{article}{}{}
      \name{author}{8}{}{%
        {{hash=f005e66e75f45a85d10c1af21f308e8c}{%
           family={Sasaki},
           familyi={S\bibinitperiod},
           given={Kento},
           giveni={K\bibinitperiod}}}%
        {{hash=cc9188ad4521335072b2f5a537818660}{%
           family={Monnai},
           familyi={M\bibinitperiod},
           given={Yasuaki},
           giveni={Y\bibinitperiod}}}%
        {{hash=07cab2a3c854dae06cd70dad97615ea9}{%
           family={Saijo},
           familyi={S\bibinitperiod},
           given={Soya},
           giveni={S\bibinitperiod}}}%
        {{hash=4e3f13fe1537e9e804ad21420227ab9e}{%
           family={Fujita},
           familyi={F\bibinitperiod},
           given={Ryushiro},
           giveni={R\bibinitperiod}}}%
        {{hash=18be0a4f593e827117fb989973acbb12}{%
           family={Watanabe},
           familyi={W\bibinitperiod},
           given={Hideyuki},
           giveni={H\bibinitperiod}}}%
        {{hash=11c13a59c3c5d5dd306ae9bf039fc314}{%
           family={Ishi-Hayase},
           familyi={I\bibinithyphendelim H\bibinitperiod},
           given={Junko},
           giveni={J\bibinitperiod}}}%
        {{hash=1f785565010d391548938e89c822afd2}{%
           family={Itoh},
           familyi={I\bibinitperiod},
           given={Kohei\bibnamedelima M},
           giveni={K\bibinitperiod\bibinitdelim M\bibinitperiod}}}%
        {{hash=826d96e3a6850306170e030f28647a26}{%
           family={Abe},
           familyi={A\bibinitperiod},
           given={Eisuke},
           giveni={E\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {AIP Publishing}%
      }
      \strng{namehash}{e69f58349341d33d379d6c393b7779cf}
      \strng{fullhash}{302b67cf288c84dc1ff8bcbb5db22280}
      \strng{fullhashraw}{302b67cf288c84dc1ff8bcbb5db22280}
      \strng{bibnamehash}{e69f58349341d33d379d6c393b7779cf}
      \strng{authorbibnamehash}{e69f58349341d33d379d6c393b7779cf}
      \strng{authornamehash}{e69f58349341d33d379d6c393b7779cf}
      \strng{authorfullhash}{302b67cf288c84dc1ff8bcbb5db22280}
      \strng{authorfullhashraw}{302b67cf288c84dc1ff8bcbb5db22280}
      \field{sortinit}{2}
      \field{sortinithash}{8b555b3791beccb63322c22f3320aa9a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Review of Scientific Instruments}
      \field{number}{5}
      \field{title}{Broadband, large-area microwave antenna for optically detected magnetic resonance of nitrogen-vacancy centers in diamond}
      \field{volume}{87}
      \field{year}{2016}
    \endentry
    \entry{cabello2023impact}{inproceedings}{}{}
      \name{author}{5}{}{%
        {{hash=be41f1d19d600ffc9217bcd9430c6364}{%
           family={Cabello-Solorzano},
           familyi={C\bibinithyphendelim S\bibinitperiod},
           given={Kelsy},
           giveni={K\bibinitperiod}}}%
        {{hash=cf26faf2f0a198e69578508bcd5294cc}{%
           family={Ortigosa\bibnamedelimb de\bibnamedelima Araujo},
           familyi={O\bibinitperiod\bibinitdelim d\bibinitperiod\bibinitdelim A\bibinitperiod},
           given={Isabela},
           giveni={I\bibinitperiod}}}%
        {{hash=c8aff6f870083f775dfd7ec0554102ce}{%
           family={Peña},
           familyi={P\bibinitperiod},
           given={Marco},
           giveni={M\bibinitperiod}}}%
        {{hash=e36bfd1a9ed9c62f98422dd52a9f707f}{%
           family={Correia},
           familyi={C\bibinitperiod},
           given={Luís},
           giveni={L\bibinitperiod}}}%
        {{hash=14b5aedd9d49d2be2179b7f0c7b26d2e}{%
           family={J.\bibnamedelimi Tallón-Ballesteros},
           familyi={J\bibinitperiod\bibinitdelim T\bibinithyphendelim B\bibinitperiod},
           given={Antonio},
           giveni={A\bibinitperiod}}}%
      }
      \list{organization}{1}{%
        {Springer}%
      }
      \strng{namehash}{63eaf809996bf5d0636a014c183eaa9c}
      \strng{fullhash}{b121daa1005b0baed17a4a1877ed6ef7}
      \strng{fullhashraw}{b121daa1005b0baed17a4a1877ed6ef7}
      \strng{bibnamehash}{b121daa1005b0baed17a4a1877ed6ef7}
      \strng{authorbibnamehash}{b121daa1005b0baed17a4a1877ed6ef7}
      \strng{authornamehash}{63eaf809996bf5d0636a014c183eaa9c}
      \strng{authorfullhash}{b121daa1005b0baed17a4a1877ed6ef7}
      \strng{authorfullhashraw}{b121daa1005b0baed17a4a1877ed6ef7}
      \field{sortinit}{2}
      \field{sortinithash}{8b555b3791beccb63322c22f3320aa9a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{booktitle}{International Conference on Soft Computing Models in Industrial and Environmental Applications}
      \field{title}{The impact of data normalization on the accuracy of machine learning algorithms: a comparative analysis}
      \field{year}{2023}
      \field{pages}{344\bibrangedash 353}
      \range{pages}{10}
    \endentry
    \entry{singh2020investigating}{article}{}{}
      \name{author}{2}{}{%
        {{hash=1933c34f2f5b38b337000af349e9acf2}{%
           family={Singh},
           familyi={S\bibinitperiod},
           given={Dalwinder},
           giveni={D\bibinitperiod}}}%
        {{hash=aa983412716b9ee43783132a4480e682}{%
           family={Singh},
           familyi={S\bibinitperiod},
           given={Birmohan},
           giveni={B\bibinitperiod}}}%
      }
      \list{publisher}{1}{%
        {Elsevier}%
      }
      \strng{namehash}{a2475ee983819c936c2139a6e90f375e}
      \strng{fullhash}{a2475ee983819c936c2139a6e90f375e}
      \strng{fullhashraw}{a2475ee983819c936c2139a6e90f375e}
      \strng{bibnamehash}{a2475ee983819c936c2139a6e90f375e}
      \strng{authorbibnamehash}{a2475ee983819c936c2139a6e90f375e}
      \strng{authornamehash}{a2475ee983819c936c2139a6e90f375e}
      \strng{authorfullhash}{a2475ee983819c936c2139a6e90f375e}
      \strng{authorfullhashraw}{a2475ee983819c936c2139a6e90f375e}
      \field{sortinit}{2}
      \field{sortinithash}{8b555b3791beccb63322c22f3320aa9a}
      \field{labelnamesource}{author}
      \field{labeltitlesource}{title}
      \field{journaltitle}{Applied Soft Computing}
      \field{title}{Investigating the impact of data normalization on classification performance}
      \field{volume}{97}
      \field{year}{2020}
      \field{pages}{105524}
      \range{pages}{1}
    \endentry
  \enddatalist
\endrefsection
\endinput


